Study of the low-order $\Delta\nu$-${\bar \rho}$ relation for moderately-rotating $\delta$ Scuti stars and its impact on their characterisation

The large separation in the low radial order regime is considered as a highly valuable observable to derive mean densities of $\delta$ Scuti stars, due to its independence with rotation. Up to now, theoretical studies of this $\Delta\nu$-${\bar \rho}$ relation have been limited to 1D non-rotating models, and 2D pseudo-evolutionary models. The present work aims at completing this scenario by investigating quantitatively the impact of rotation in this relation on a large grid of 1D asteroseismic models representative of $\delta$ Scuti stars. These include rotation effects on both the stellar evolution and the interaction with pulsation. This allowed us to compute the stellar deformation, get the polar and equatorial radii, and correct the stellar mean densities. We found that the new $\Delta\nu$-${\bar \rho}$ relation for rotating models is compatible with previous works. We explained the dispersion of the points around the linear fits as caused mainly by the distribution of the stellar mass, and partially by the evolutionary stage. The new fit is found to be close to the previous theoretical studies for lower masses ($1.3-1.81\,\mathrm{M}_{\odot}$). However, the opposite holds for the observations: for the higher masses ($1.81-3\,\mathrm{M}_{\odot}$) the fit is more compatible with the empirical relation. We applied these results to characterise the two well-known $\delta$ Scuti stars observed by CoRoT, HD174936 and HD174966, and compared the physical parameters with those of previous works. Inclusion of rotation in the modelling causes a tendency towards greater masses, radii, luminosities and lower density values. Comparison between $\Delta\nu$ and Gaia's luminosities also allowed us to constraint the inclination angles and rotational velocities of both stars. The present results pave the way to systematically constrain the angle of inclination of $\delta$ Scuti stars

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
